Differentiable Learning of Lifted Action Schemas for Classical Planning

Classical planners can effectively solve very large deterministic MDPs represented in STRIPS or PDDL where states are sets of atoms over objects and relations, and lifted action schemas add or delete these atoms. This compact representation yields strong search heuristics and provides an ideal setting for structural generalization, since lifted relations and action schemas give rise to infinitely many domain instances. A central challenge is to learn these relations and action schemas from data, and recent approaches have addressed this problem using different types of observations. In this work, we develop a novel neural network architecture for learning action schemas from traces where states are fully observed but action arguments are unobserved. The problem is a simplification but an important step towards learning planning domains from sequences of images and action labels, and we aim to solve this simplification in a nearly perfect manner. The challenge lies in learning the action schemas while simultaneously identifying the action arguments from observed state changes. Our approach yields a robust differentiable component that can then be integrated into larger neuro-symbolic models. We evaluate the architecture on various planning domains, where the learned lifted action schemas must recover the ground-truth structure. Additionally, we report experiments on robustness to observation noise, on component ablations, and on a variation related to slot-based dynamics models.

==> svg-inkscape/approach-figure_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.4.3 (0d15f75, 2025-12-25), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'approach-figure_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1237.5bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.42233332)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{approach-figure_svg-tex.pdf}}%
    \put(0.58160363,0.06120605){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\tilde{P}^a_{\mathrm{pre}^+}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{approach-figure_svg-tex.pdf}}%
    \put(0.68181818,0.06120605){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\tilde{P}^a_\mathrm{add}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{approach-figure_svg-tex.pdf}}%
    \put(0.92877575,0.02183634){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\hat{A}'$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{approach-figure_svg-tex.pdf}}%
    \put(0.09484606,0.02183634){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$A$\end{tabular}}}}%
    \put(0.21653515,0.30100544){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$A'$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{approach-figure_svg-tex.pdf}}%
    \put(0.57444547,0.32963877){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$P^a_{\mathrm{pre}^+}$\end{tabular}}}}%
    \put(0.67465998,0.32963877){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$P^a_\mathrm{add}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{approach-figure_svg-tex.pdf}}%
    \put(0.34180364,0.32963877){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$Q^a$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{approach-figure_svg-tex.pdf}}%
    \put(0.29885454,0.18647454){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$K$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{approach-figure_svg-tex.pdf}}%
    \put(0.39549032,0.32963877){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$w^a$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{approach-figure_svg-tex.pdf}}%
    \put(0.44559759,0.18647454){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\tilde{S}^a$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{approach-figure_svg-tex.pdf}}%
    \put(0.42412302,0.39004968){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\small action schema derivation (after training)}\end{tabular}}}}%
    \put(0.03042242,0.34037575){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$s$\end{tabular}}}}%
    \put(0.09484606,0.34037575){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$a$\end{tabular}}}}%
    \put(0.17358606,0.18647454){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$G$\end{tabular}}}}%
    \put(0.08052969,0.39398968){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\tiny\texttt{move}}\end{tabular}}}}%
    \put(0.03013303,0.14853222){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\small adjacency matrix}\end{tabular}}}}}%
    \put(0.11274182,0.28661695){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\small graph}\end{tabular}}}}%
    \put(0.22369333,0.20071877){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\small GNN}\end{tabular}}}}%
    \put(0.15898545,0.34037575){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$s'$\end{tabular}}}}%
    \put(0.5171794,0.00744725){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\small precondition check and effect application}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{approach-figure_svg-tex.pdf}}%
    \put(0.33822484,0.20071877){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\small selection}\end{tabular}}}}%
    \put(0.49570486,0.20071877){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\small grounding}\end{tabular}}}}%
    \put(0.46527151,0.30064423){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\small lifted}\end{tabular}}}}%
    \put(0.44228305,0.27916968){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\small parameters}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{approach-figure_svg-tex.pdf}}%
    \put(0.83214007,0.33991724){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\tiny\texttt{(:action move}}\end{tabular}}}}%
    \put(0.83214007,0.32539845){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\tiny\texttt{\ \ :parameters}}\end{tabular}}}}%
    \put(0.83214007,0.31087965){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\tiny\texttt{\ \ \ \ (?x1 ?x2 ?x4)}}\end{tabular}}}}%
    \put(0.83214007,0.29636087){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\tiny\texttt{\ \ :precondition (and}}\end{tabular}}}}%
    \put(0.83214007,0.28184147){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\tiny\texttt{\ \ \ \ (on ?x4 ?x1)}}\end{tabular}}}}%
    \put(0.83214007,0.26732269){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\tiny\texttt{\ \ \ \ (clear ?x2) ...)}}\end{tabular}}}}%
    \put(0.83214007,0.25280391){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\tiny\texttt{\ \ :effect (and}}\end{tabular}}}}%
    \put(0.83214007,0.23828451){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\tiny\texttt{\ \ \ \ (on ?x4 ?x2)}}\end{tabular}}}}%
    \put(0.83214007,0.22376573){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\tiny\texttt{\ \ \ \ (clear ?x1) ...)}}\end{tabular}}}}%
    \put(0.83214007,0.20924692){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\tiny\texttt{)}}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{approach-figure_svg-tex.pdf}}%
    \put(0.83214,0.37258786){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}PDDL\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{approach-figure_svg-tex.pdf}}%
  \end{picture}%
\endgroup%

